Long-term X-ray temporal and spectral study of a Seyfert galaxy Mrk 6

We present a long-term X-ray study of a nearby Active Galactic Nucleus Mrk 6, utilizing observations from XMM-Newton, Suzaku, Swift and NuSTAR observatories, spanning 22 years from 2001 to 2022. From timing analysis, we estimated variance, normalized variance, and fractional rms amplitude in different energy bands.The temporal study shows fractional rms amplitude ($F_{\rm var}$) below $10\%$ for the shorter timescale $(\sim60 ~\rm ks)$ and above $20\%$ for the longer timescale ($\sim \rm weeks$ ). A complex correlation is observed between the soft $(0.5-3.0$ keV) and hard $(3.0-10.0$ keV) X-ray bands of different epochs of observations. This result prompts a detailed investigation through spectral analysis, employing various phenomenological and physical models on the X-ray spectra. Our analysis reveals a heterogeneous structure of the obscuring material surrounding Mrk 6. A partially ionized absorber exhibits a rapid change in location and extends up to the narrow line regions or torus. In contrast, another component, located far from the central engine, remained relatively stable. During the observation period, the source luminosity in the 3.0--10.0 keV range varies between $(3-15) \times10^{42}$ erg $\rm sec^{-1}$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
